Status Update of the Parkes Pulsar Timing Array

The Parkes Pulsar Timing Array project aims to make a direct detection of a gravitational-wave background through timing of millisecond pulsars. In this article, the main requirements for that endeavour are described and recent and ongoing progress is outlined. We demonstrate that the timing properties of millisecond pulsars are adequate and that technological progress is timely to expect a successful detection of gravitational waves within a decade, or alternatively to rule out all current predictions for gravitational wave backgrounds formed by supermassive black-hole mergers.

==> Changes.txt <==
* Section 1, second paragraph, first sentence: removed "into" as
  requested by Referee 1, comment a.

* Section 1, second paragraph: clarified the quadrupolar effect on
  timing residuals, as requested by Referee 1, comment b.

* Paragraph following on Equation 2: Added the formula for
  characteristic strain and clarified the effect of timing model fits
  (both recommended by Referee 2).

* Section 3, 7th line: corrected typo pointed out by Referee 1,
  comment c.

* Section 3.2, fourth paragraph: added the equation for sigmaz and
  added reference for this quantity. Added clarification on the effect
  of unmodelled low-frequency noise on cross-correlation. (Based on
  comments d and e of Referee 1.)

* Section 4.1: Clarified the distance-dependence of the single-source
  limit, as requested by Referee 1, comment f.

I have not acted on comment g of Referee 1 because the page limit
prevents inclusion of the suggested figure.

